GenSQL: A Probabilistic Programming System for Querying Generative Models of Database Tables

This article presents GenSQL, a probabilistic programming system for querying probabilistic generative models of database tables. By augmenting SQL with only a few key primitives for querying probabilistic models, GenSQL enables complex Bayesian inference workflows to be concisely implemented. GenSQL's query planner rests on a unified programmatic interface for interacting with probabilistic models of tabular data, which makes it possible to use models written in a variety of probabilistic programming languages that are tailored to specific workflows. Probabilistic models may be automatically learned via probabilistic program synthesis, hand-designed, or a combination of both. GenSQL is formalized using a novel type system and denotational semantics, which together enable us to establish proofs that precisely characterize its soundness guarantees. We evaluate our system on two case real-world studies -- an anomaly detection in clinical trials and conditional synthetic data generation for a virtual wet lab -- and show that GenSQL more accurately captures the complexity of the data as compared to common baselines. We also show that the declarative syntax in GenSQL is more concise and less error-prone as compared to several alternatives. Finally, GenSQL delivers a 1.7-6.8x speedup compared to its closest competitor on a representative benchmark set and runs in comparable time to hand-written code, in part due to its reusable optimizations and code specialization.

==> figures/perf-results.csv <==
index,infql,sppl,bdb,metaprob,speedup
\citep[table 4.2 Query 1]{CharchutMEngThesis},0.24 $\pm$ 0.03,3.98 $\pm$ 1.05,0.59 $\pm$ 0.16,223.97 $\pm$ 345.99,{ 2.5x}
\citep[table 4.2 Query 2]{CharchutMEngThesis},0.29 $\pm$ 0.03,11.96 $\pm$ 2.54,1.15 $\pm$ 0.2,216.59 $\pm$ 328.72,{ 4.0x}
\citep[table 4.2 Query 3]{CharchutMEngThesis},0.43 $\pm$ 0.06,18.52 $\pm$ 2.72,1.72 $\pm$ 0.28,198.14 $\pm$ 304.13,{ 4.0x}
\citep[table 4.2 Query 4]{CharchutMEngThesis},0.48 $\pm$ 0.06,27.71 $\pm$ 3.46,2.25 $\pm$ 0.27,198.92 $\pm$ 302.96,{ 4.7x}
\citep[table 4.2 Query 5]{CharchutMEngThesis},0.57 $\pm$ 0.07,31.4 $\pm$ 4.26,2.68 $\pm$ 0.36,193.8 $\pm$ 300.18,{ 4.7x}
\citep[table 4.3 Query 1]{CharchutMEngThesis},0.33 $\pm$ 0.06,0.89 $\pm$ 0.81,0.55 $\pm$ 0.23,199.32 $\pm$ 302.65,{ 1.7x}
\citep[table 4.3 Query 2]{CharchutMEngThesis},0.49 $\pm$ 0.05,12.14 $\pm$ 2.53,1.53 $\pm$ 0.26,189.61 $\pm$ 290.42,{ 3.1x}
\citep[table 4.3 Query 3]{CharchutMEngThesis},0.46 $\pm$ 0.03,20.38 $\pm$ 3.7,1.81 $\pm$ 0.21,219.11 $\pm$ 333.9,{ 3.9x}
\citep[table 4.3 Query 4]{CharchutMEngThesis},0.37 $\pm$ 0.03,19.97 $\pm$ 2.87,2.51 $\pm$ 0.32,200.32 $\pm$ 307.28,{ 6.8x}
\citep[table 4.3 Query 5]{CharchutMEngThesis},0.45 $\pm$ 0.04,31.13 $\pm$ 5.02,2.87 $\pm$ 0.39,185.09 $\pm$ 281.94,{ 6.4x}
{ Overall (mean)},0.41 $\pm$ 0.11,17.81 $\pm$ 10.57,1.77 $\pm$ 0.83,202.49 $\pm$ 292.45,{ 4.3x}

==> perf-results.csv <==
Query,ToolName (mean),ToolName (std),SPPL (mean),SPPL (std),BayesDB (mean),BayesDB (std),MultiMix in metaprob (mean),MultiMix in metaprob (std)
"SELECT PROBABILITY OF Period_minutes = 98.6 UNDER model GIVEN Country_of_Operator
FROM data
",242.91,32.85,3978.83,1050.97,593.46,163.95,223970.88,345994.91
"SELECT
    PROBABILITY OF Period_minutes = 98.6 AND
                   Type_of_Orbit = \""Sun-Synchronous\""
    UNDER model GIVEN Country_of_Operator AND
                      Launch_Mass_kg
FROM data
",288.3,33.85,11955.95,2540.55,1154.78,203.83,216594.75,328724.08
"SELECT
    PROBABILITY OF Period_minutes = 98.6 AND
                   Type_of_Orbit = \""Sun-Synchronous\"" AND
                   Contractor = \""Lockheed Martin\""
    UNDER model GIVEN Country_of_Operator AND
                      Launch_Mass_kg AND
                      Inclination_radians
FROM data
",430.6,61.53,18524.43,2719.56,1715.32,280.49,198143.75,304127.33
"SELECT
    PROBABILITY OF Period_minutes = 98.6 AND
                   Type_of_Orbit = \""Sun-Synchronous\"" AND
                   Contractor = \""Lockheed Martin\"" AND
                   Eccentricity = 0.001
    UNDER model GIVEN Country_of_Operator AND
                      Launch_Mass_kg AND
                      Inclination_radians AND
                      Apogee_km
FROM data
",477.77,61.24,27712.44,3458.72,2248.38,270.65,198917.88,302961.94
"SELECT
    PROBABILITY OF Period_minutes = 98.6 AND
                   Type_of_Orbit = \""Sun-Synchronous\"" AND
                   Contractor = \""Lockheed Martin\"" AND
                   Eccentricity = 0.001 AND
                   Purpose = \""Communications\""
    UNDER model GIVEN Country_of_Operator AND
                      Launch_Mass_kg AND 
                      Inclination_radians AND
                      Apogee_km AND
                      Power_watts
FROM data
",566.15,71.15,31398.89,4262.76,2681.35,357.48,193800.75,300176.09
"SELECT
    PROBABILITY OF
        Contractor = \""Microsat Systems Canada Inc\""
    UNDER model GIVEN 
        Country_of_Contractor
FROM data
",328.93,60.2,892.79,808.13,547.71,227.09,199320.12,302647.84
"SELECT
    PROBABILITY OF 
        Inclination_radians = 5.52 AND
        Operator_Owner = \""AMSAT-UK\""
    UNDER model GIVEN 
        Launch_Vehicle AND
        Eccentricity
FROM data
",493.54,53.52,12138.94,2530.42,1527.65,260.28,189610.5,290422.47
"SELECT
    PROBABILITY OF 
        Purpose = \""Earth Observation/Research\"" AND
        Period_minutes = 5512.43 AND
        Launch_Vehicle = \""Tsyklon 3\""
    UNDER model GIVEN 
        Eccentricity AND
        Dry_Mass_kg AND
        Launch_Mass_kg
FROM data
",459.65,30.63,20383.0,3703.47,1814.06,212.8,219114.62,333898.38
"SELECT
    PROBABILITY OF 
        longitude_radians_of_geo = 2.19 AND
        Eccentricity = 0.00319 AND
        Inclination_radians = 20.67 AND
        Type_of_Orbit = \""Molniya\""
    UNDER model GIVEN 
        Launch_Mass_kg AND
        Launch_Vehicle AND
        Purpose AND
        Launch_Site
FROM data
",370.48,27.09,19968.62,2873.51,2509.99,315.76,92787.14,47134.4
"SELECT
    PROBABILITY OF 
        Period_minutes = 19529.87 AND
        Type_of_Orbit = \""Deep Highly Eccentric\"" AND
        Launch_Site = \""Kodiak Launch Complex\"" AND
        Dry_Mass_kg = 5093.73 AND
        Inclination_radians = 8.17
    UNDER model GIVEN 
        Contractor AND
        Launch_Mass_kg AND
        Purpose AND
        Perigee_km AND 
        Power_watts
FROM data
",454.71,42.59,31132.06,5015.87,2872.86,390.45,63085.5,33479.18
Overall,411.3,107.31,17808.59,10566.08,1766.56,830.72,186901.84,277471.86

==> tables/anom.csv <==
BMI,exercise,health,age,smoker
38,yes,Above average,40-49,never
33,yes,Well above average,30-39,never
33,yes,Well above average,50-59,never
35,yes,Above average,40-49,never
37,yes,Well above average,40-49,never
33,yes,Well above average,50-59,never
36,yes,Above average,30-39,former
35,yes,Above average,40-49,former


==> tables/bar.csv <==
aaa,bbb,xxx,yyy,zzz
a_0,b_1,4.2,4.1,0.6
a_1,b_1,-4.4,-5.4,0.2
a_1,b_0,-3.7,-6.2,0.5
a_1,b_1,-6.2,-4.2,0.1
...,...,...,...,...

==> tables/foo.csv <==
a,b,c
a_0,b_0,c_0
a_1,b_1,c_1
a_0,b_0,c_0
a_0,b_1,c_0
...,...,...
